Estimating Return on Investment for GUI Test Automation Tools

Automated graphical user interface (GUI) tests can reduce manual testing activities and increase test frequency. This motivates the conversion of manual test cases into automated GUI tests. However, it is not clear whether such automation is cost-effective given that GUI automation scripts add to the code base and demand maintenance as a system evolves. In this paper, we introduce a method for estimating maintenance cost and Return on Investment (ROI) for Automated GUI Testing (AGT). The method utilizes the existing source code change history and can be used for evaluation also of other testing or quality assurance automation technologies. We evaluate the method for a real-world, industrial software system and compare two fundamentally different AGT tools, namely Selenium and EyeAutomate, to estimate and compare their ROI. We also report on their defect-finding capabilities and usability. The quantitative data is complemented by interviews with employees at the case company. The method was successfully applied and estimated maintenance cost and ROI for both tools are reported. Overall, the study supports earlier results showing that implementation time is the leading cost for introducing AGT. The findings further suggest that while EyeAutomate tests are significantly faster to implement, Selenium tests require more of a programming background but less maintenance.

==> data/implementationTimeInSeconds.csv <==
Selenium,EyeAutomate_Impl,EyeAutomate_Improv
41748,8672,12106
3201,406,783
25162,7661,0
23900,10428,7341
30763,11034,0
12320,11523,1708


==> data/maintenanceEyeAutomateTimeInSeconds.csv <==
name,time,appearances
analysis_broken,4041,22
repair_broken,34243,22
handl_bug,1827,30
handl_false_negative,614,2
handl_crash,243,2


==> data/maintenanceSeleniumTimeInSeconds.csv <==
name,time,appearances
analysis_broken,5475,19
repair_broken,14831,19
handl_bug,2181,24
handl_false_negative,3399,2
handl_crash,2166,4


==> data/totalToolTestingTimeComparisonInSeconds.csv <==
Selenium,EyeAutomate
0,0
0,0
0,0
791,3067
2774,1103
2197,0
210,830
1274,301
0,4899
234,4550
1189,5545
172,1719
825,1697
3343,4600
1271,1756
0,165
281,1125
1510,234
198,308
111,0
679,0
0,0
302,0
0,0
0,0
0,0
0,396
0,0
0,0
0,0
0,0
5673,2957
94,1686
390,2216
0,0
0,0
0,0
0,0
0,337
0,0
0,0
0,0
201,0
0,45
167,365
0,0
0,0
3225,533
244,0
0,0
364,257
255,254
0,0
0,0
0,0
23,23
0,0
0,0
0,0
0,0
0,0
0,0
55,0
0,0
0,0
0,0

